Griffiths-like phase, spin-phonon coupling, and exchange-bias in the disordered double perovskite GdSrCoMnO$_{6}$

We report structural, magnetic, and Raman studies of the disordered double perovskite GdSrCoMnO$_{6}$~(GSCM). DC magnetization shows a ferromagnetic transition at $T_{C} \approx 153$~K. The inverse susceptibility exhibits a downturn above $T_{C}$ and is consistent with a Griffiths-like regime extending up to $T_{G} \approx 172$~K. Raman measurements show a deviation of the phonon frequency from the anharmonic background near the magnetic-ordering region, consistent with spin-phonon coupling. AC susceptibility indicates slow magnetic dynamics below the freezing temperature $T_{f} \approx 30$~K. These results point to magnetic inhomogeneity generated by the random distribution of mixed-valence Co and Mn ions and by the resulting competition between ferromagnetic and antiferromagnetic interactions. In the low-temperature regime, an exchange-bias effect is observed up to 50~K, with an exchange-bias magnitude $|H_{EB}| = 379$~Oe at 5~K. Structural disorder therefore plays an important role in the magnetic correlations, spin dynamics, and spin-lattice response of GSCM.

==> README.txt <==
Files prepared for arXiv submission.

Main source file: main.tex
Bibliography included: main.bbl
Figures: all .jpg files included

The original compile error was caused by a missing figure reference:
- main.tex now uses Fig2 (resolved to Fig2.jpg)
- the original source incorrectly requested Fig2.png

This package compiles with:
1. pdflatex main.tex
2. pdflatex main.tex

If arXiv runs BibTeX, ref.bib and mainNotes.bib are included.
If arXiv uses the prebuilt bibliography, main.bbl is already included.

